Adapting Personalized Speech Enhancement for Low-Latency Audio-Visual Target-Speaker Extraction

Online audio-visual target-speaker extraction aims to remove competing voices while preserving speech quality and bounding lookahead. Existing extractors are built and evaluated for separation on synthetic mixtures, leaving listening quality and meeting behavior largely untested. We introduce Audio-Visual Personalized Voice Quality Enhancement (AV-PVQE), which approaches these requirements from the other direction. We start from a personalized speech enhancement model that reconstructs a requested voice at high quality but confuses the target in 46% of two-speaker mixtures despite clean enrollment. Adding mouth features at its speaker-conditioning input and jointly fine-tuning the visual and reconstruction networks reduces this rate to 1.6%, with no future frames and 20 ms of algorithmic delay. Compared with an online autoregressive audio-visual extractor, AV-PVQE yields separation gains on two synthetic benchmarks and larger gains on recorded meetings, and keeps its advantage on excerpts with more speakers than the fine-tuning mixtures. In personalized P.835 listening tests on two meeting corpora, it improves overall quality over this extractor by 0.57 and 0.63 MOS, with similar mean rating relative to the starting model. Preservation and rejection tests show that it keeps the target intact when no competing voice is present and suppresses competing speech when the target is absent.

==> preservation.txt <==
PASS — preservation checks clear


==> prose-after.txt <==
\begin{abstract}
Online audio-visual target-speaker extraction must remove competing voices while preserving speech quality and limiting processing delay. Existing extraction systems achieve strong separation on synthetic mixtures, but their listening quality and behavior in meetings require further evaluation. We introduce Video Enhanced (VE), which adapts a pretrained personalized speech enhancement network for this task. Starting from an enhancer trained to preserve speech quality, we add mouth features at its speaker-conditioning input and jointly fine-tune the visual and reconstruction networks on two-speaker mixtures. VE processes incoming audio without waiting for future video frames. Compared with an online autoregressive audiovisual extractor, it yields separation gains on two synthetic benchmarks and larger gains on recorded meetings. We evaluate three meeting corpora, including mixtures with more speakers than used for fine-tuning. Personalized P.835 listening tests on two of these corpora show overall mean opinion score gains of 0.57 and 0.63 points. Controlled synthetic tests show fewer prolonged suppression events than the starting enhancer on target-only speech, and greater competing-speaker attenuation than the extraction baseline with a static target image.
\end{abstract}
\begin{keywords}
Target-speaker extraction, audio-visual, subjective evaluation
\end{keywords}

\section{Introduction}
Target-speaker extraction (TSE) recovers a requested speaker from audio containing competing voices. In a video call, this can prevent nearby conversations from being transmitted alongside the participant's speech. The target can be specified through an enrollment recording of their voice \cite{wang2019voicefilter} or video of their mouth movements \cite{ephrat2018looking}. Audio-visual TSE (AVTSE) uses the correspondence between visible articulation and speech to identify the target in the mixture. For live communication, an online extractor produces successive output segments as the recording arrives. AVASE is an established online AVTSE model that combines mouth features with an acoustic representation of its previous output and reports separation gains on synthetic mixtures \cite{pan2025avase}. We use it as our main extraction baseline.

Separation performance alone does not establish whether an extractor will improve a call. AVASE reports scale-invariant signal-to-noise ratio improvement (SI-SNRi), together with objective speech-quality and intelligibility measures, on simulated mixtures \cite{pan2025avase}. A system used in meetings must also preserve the listening quality of the requested voice, limit speech distortion and added delay. Its behavior must remain reliable as people interrupt one another, speak alone, or stop speaking. Suppressing part of the target's utterance removes speech the listener needs; allowing another voice through during target silence defeats the purpose of extraction.

Speech enhancement models offer a starting point for addressing these requirements. DeepVQE jointly suppresses noise, acoustic echo, and reverberation using a frame-based convolutional and recurrent network. It reports higher human overall-quality ratings than the compared non-personalized Deep Noise Suppression Challenge winners, and its small configuration was tested in Microsoft Teams \cite{ristea2023deepvqe}. Personalized DeepVQE (PVQE) uses an enrolled voice to suppress background speakers \cite{parnamaa2024personalized}. Both personalized enhancement and TSE reconstruct a specified voice while removing unwanted sound. PVQE provides pretrained acoustic weights for this reconstruction and an existing target-voice input through which we can introduce video.

On synthetic two-speaker mixtures from LRS3, a corpus of TED-talk videos \cite{afouras2018lrs3}, unmodified PVQE has lower SI-SNRi, word accuracy, and speaker similarity than AVASE. PVQE nevertheless receives higher predicted speech, background, and overall quality from DNSMOS, a neural predictor of listening ratings \cite{reddy2022dnsmosp835}. Its overall score is 2.916, compared with 2.564 for AVASE, despite its poorer target recovery. We therefore adapt PVQE for audiovisual extraction and test whether better target recovery can be combined with higher listener-rated quality than AVASE.



We introduce Video Enhanced (VE), which combines mouth features with PVQE's enrolled-voice representation and jointly fine-tunes visual conditioning and speech reconstruction on two-speaker mixtures. Enrollment stays fixed within an excerpt; visual conditioning changes with current and earlier frames. Earlier extractors also combine video and enrollment \cite{wu2024unified}. VE adapts a single-output enhancer; Plug-and-Steer reorders speaker channels within a frozen pretrained separator \cite{kwak2026plugsteer}.

We evaluate synthetic two-speaker mixtures from LRS3 and VoxCeleb2, a corpus of interview videos \cite{chung2018vox2}. Mixtures drawn from these audiovisual speech corpora are established benchmarks for extraction \cite{pan2025avase,wu2024unified}. They provide separate target references and a common basis for comparing models, but do not reproduce the microphone conditions and changing speaker activity of meetings. We therefore extend evaluation to mixtures formed from headset channels in the AMI Meeting Corpus \cite{carletta2005ami}, in-person conversations from MCoRec \cite{nguyen2025mcorec,mcorec2026data}, and MTM, our internal corpus of four-participant Teams/Zoom meetings. We evaluate VE and AVASE on these recordings without further fine-tuning, including excerpts with two, three, and four active speakers. We separately measure how well VE preserves speech when the target speaks alone and suppresses competing speech when the target is silent, using preservation and rejection tests established in personalized and audiovisual extraction \cite{parnamaa2024personalized,eskimez2022personalized,pan2022continuity,pan2022usev}.

We measure separation improvement, word accuracy, and speaker similarity to assess the recovered speech. DNSMOS provides an additional estimate of listening quality. Because it receives no target enrollment, a high score cannot establish that the requested speaker was preserved, as the initial PVQE comparison illustrates. We therefore conduct listening tests using a personalized adaptation of the ITU-T P.835 standard \cite{naderi2021p835,parnamaa2024personalized,dubey2023dns}. Listeners first hear the target's voice, then rate target-speech quality, background intrusiveness, and overall quality.

Our contributions are:
\begin{itemize}
\setlength{\itemsep}{1pt}\setlength{\parskip}{0pt}
\item We adapt a pretrained personalized enhancer for online AVTSE by jointly fine-tuning visual conditioning and speech reconstruction, without requiring future video frames.
\item We obtain separation gains over AVASE on the synthetic benchmarks and larger gains on recorded meetings. SI-SNRi increases by 4.43 dB on AMI using approximate headset references, and by 6.58 dB on MTM, with fine-tuning restricted to synthetic two-speaker mixtures.
\item We obtain higher personalized speech, background, and overall ratings than AVASE on AMI and MCoRec, with overall mean opinion score gains of 0.57 and 0.63 points.
\item On LRS3, we reduce prolonged target suppression relative to unmodified PVQE and increase competing-speaker attenuation over AVASE in a static-image test.
\end{itemize}




\section{Video Enhanced model}
\subsection{Adapting the enhancement network}
Given a mixture $x[n]=s[n]+u[n]$, target video, and an enrollment recording, we estimate the target speech $s[n]$ while removing competing speech and other interference $u[n]$. We initialize the acoustic network from PVQE \cite{parnamaa2024personalized}. Its short-time Fourier transform (STFT), encoder, recurrent layers, and decoder reconstruct the waveform (Fig.~\ref{fig:architecture}). Its frozen enrollment encoder maps a separate target recording to a layer-normalized vector $e\in\mathbb{R}^{176}$, held fixed within each excerpt.

We add mouth features at the speaker-conditioning input using the convolutional encoder of AV-HuBERT \cite{shi2022avhubert}, and project its 512-dimensional features through two 256-dimensional hidden layers with rectified linear units to 176 dimensions. Following AVASE \cite{pan2025avase}, we repeat the visual features to match the audio feature rate. We denote the aligned cue by $b_t$.

The visual cue changes with articulation, whereas enrollment provides a fixed voice reference. We combine them through a gated enrollment residual:
\begin{equation}
\begin{aligned}
g_t&=\sigma\!\left(W_g[\bar b_t;e]+a_g\right),\\
r(e)&=W_2\operatorname{ReLU}(W_1e+a_1)+a_2,\\
c_t&=b_t+g_t\odot r(e),
\end{aligned}

\end{equation}
where $\bar b_t=(t+1)^{-1}\sum_{j=0}^{t}b_j$ averages observed features from the excerpt's start, $\sigma$ is the sigmoid, and $\odot$ denotes elementwise multiplication. The enrollment projection has a 256-dimensional hidden layer. We initialize $W_2$ and $a_2$ to zero, so that adding enrollment initially gives $c_t=b_t$. We then learn the residual while fine-tuning the visual and reconstruction networks.

\subsection{Fine-tuning for online processing}
We train video conditioning, introduce the enrollment residual, and continue training on both corpora. For online operation, we replace whole-excerpt cue aggregation with the running mean in (\ref{eq:fusion}) and remap temporal decoder filters to current and past inputs, initializing newly introduced past taps to zero. We carry audio state across chunks and restrict visual encoding to the current mouth frame and its four predecessors. A final fine-tuning stage updates the visual path, fusion layers, and acoustic network together.

VE has 12.79 million parameters and uses 16 kHz audio, a 20 ms STFT window, and a 10 ms hop. The visual input is 25 fps video with $88\!\times\!88$ grayscale mouth crops. VE requires no future video, whereas RAVEN uses two future frames \cite{ma2025raven}. Changing future video left earlier visual outputs bit-exact; chunked and full-waveform audio outputs agreed above 128 dB SI-SNR. Device-level throughput and capture-to-output delay remain to be measured.



\section{Experimental setup}
\subsection{Training data and model comparisons}
We generate two-speaker mixtures (2-spk-mix) from LRS3 and VoxCeleb2 following the mixing strategy used in prior work \cite{pan2025avase}. Each mixture combines two distinct speakers from the same corpus, with target-to-interferer SNRs within $[-10,10]$ dB. We use AVASE's recipe sizes of 40,000 training pairs and 5,000 fixed validation pairs, resampling training pairs and temporal excerpts each epoch. We extract each speaker in turn, using that speaker's video and a separate enrollment utterance.

We optimize with Adam at an initial learning rate of $10^{-3}$. The final stage runs for 30 epochs with batch size 16. We select the checkpoint using quieter-target validation mixtures, where the unmodified enhancer performs poorly. Test talks from LRS3 and test identities from VoxCeleb2 are excluded from fine-tuning. Each test uses 3,000 fixed pairs, with three-second LRS3 and four-second VoxCeleb2 excerpts.



We reevaluate the released AVASE checkpoint with autoregressive inference and compare it with unmodified PVQE. All systems receive the same locally generated test mixtures; these scores are distinct from evaluations on AVASE's published test set. AVASE receives video without enrollment and derives its acoustic cue from previous output. VE receives both video and enrollment, an additional source of target information; PVQE receives enrollment alone.



\subsection{Meeting evaluation}
We test six-second excerpts from three meeting corpora without further fine-tuning. In the AMI Meeting Corpus \cite{carletta2005ami}, we sum participant headset channels to construct mixtures containing interference. The target headset provides an approximate reference because it contains crosstalk; enrollment uses a separate target interval. MTM contains four-participant Teams/Zoom meetings with separate participant channels and their exact sum. We evaluate target-present excerpts with ten-second target enrollment, grouping excerpts by the number of participants who speak anywhere within them.

MCoRec contains concurrent in-person conversations \cite{nguyen2025mcorec,mcorec2026data}. We use the central microphone as input. The target's worn microphone is not an exact reference contribution to that mixture, so we restrict evaluation to transcription, speaker similarity, and listening quality. Enrollment is PVQE-processed but remains imperfect. We conduct personalized listening tests on AMI and MCoRec.



\subsection{Objective measures and suppression tests}
We report scale-invariant signal-to-noise ratio improvement (SI-SNRi) relative to the input mixture \cite{leroux2019sdr}. We measure speaker similarity as the cosine similarity between Resemblyzer embeddings of output and target reference \cite{resemblyzer}; this evaluation encoder is independent of PVQE's enrollment encoder. Word accuracy (WAcc) is $100(1-\mathrm{WER})$, where WER counts word substitutions, deletions, and insertions. We transcribe outputs with Whisper \cite{radford2022whisper}. MCoRec uses corrected reference transcripts; the other corpora use Whisper transcripts of target references and thus measure transcription consistency. We report clip-median WAcc on synthetic tests and pooled word accuracy on meetings.

DNSMOS predicts speech quality (SIG), background quality (BAK), and overall quality (OVRL) from output audio \cite{reddy2022dnsmosp835}. We use the scorer's calibration for personalized enhancement consistently across corpora. We also report the DNSMOS P.808 overall estimate \cite{reddy2021dnsmos}. Both scorers receive output audio without enrollment.




We test preservation by supplying target-only speech and the target cues supported by each system. We count target-speaker over-suppression (TSOS) events lasting more than one second: contiguous flagged frames with excessive loss of the target's compressed spectral magnitude \cite{eskimez2022personalized}. These events identify local speech loss that a whole-clip average can conceal. To measure changes in output level, we compute energy attenuation,
\begin{equation}
A=10\log_{10}\frac{\sum_n x[n]^2}{\sum_n\hat s[n]^2}.
\end{equation}
Unlike SI-SNR, this measure detects uniform gain loss. We report the fraction of target-only outputs with $|A|\leq3$ dB. This descriptive tolerance permits roughly half to twice the input energy; it is not a perceptual quality threshold.

When the target is absent, SI-SNR against the desired silent output is undefined. We therefore measure competing-speech energy attenuation, following PVQE's background-suppression evaluation \cite{parnamaa2024personalized}. We remove the target speaker's audio and repeat the least-motion frame from their video. AVASE and VE receive the same static video, while VE and PVQE retain target enrollment. This compares complete systems with different target cues.








\subsection{Personalized listening study}
We use personalized ITU-T P.835 \cite{parnamaa2024personalized,naderi2021p835}. Listeners hear target enrollment, a one-second marker, and the processed excerpt without video, then rate SIG, BAK, and OVRL on five-point scales. We preserve output levels. Tasks contain 12 scored clips, four per system, plus trap and gold items.

An earlier LRS3 study gave an OVRL clip-difference standard deviation of 0.70 MOS. We used a planning standard deviation of 0.75 MOS to target a 0.15-MOS difference at two-sided $\alpha=0.05$ and 80\% power under an independent-pair normal approximation. We report corpus-specific, vote-weighted means and 95\% intervals using 50,000 bootstrap replicates that independently resample listeners and source cases.




\newpage
\section{Results and discussion}
\subsection{Extraction and predicted quality}
The unmodified enhancer struggles most when the target is quieter than the interfering speaker. On quieter-target LRS3 mixtures, PVQE obtains $-7.38$ dB SI-SNRi, compared with 11.90 dB for VE and 11.44 dB for AVASE. Across the complete synthetic tests, VE improves SI-SNRi, word accuracy, and speaker similarity over AVASE (Table~\ref{tab:extraction}); the SI-SNRi gains are 0.31 dB on LRS3 and 1.84 dB on VoxCeleb2.



VE also improves all four predicted-quality measures over AVASE. PVQE retains higher background and overall estimates despite its poorer target recovery; VE has the highest predicted SIG on VoxCeleb2.

\subsection{Generalization to meetings}
The SI-SNRi gains over AVASE are larger on meetings: SI-SNRi increases by 4.43 dB on AMI and 6.58 dB on MTM, while WAcc rises from 50.14\% to 68.27\% and from 49.56\% to 67.65\%, respectively. VE also has higher speaker similarity.

Although VE is fine-tuned on two-speaker mixtures, it improves SI-SNRi over AVASE in all three MTM speaker-count groups (Table~\ref{tab:speakers}). Performance falls as more participants speak, with four-speaker SI-SNRi reaching 4.91 dB. On MCoRec, VE raises WAcc from AVASE's 14.38\% to 25.38\% and speaker similarity from .824 to .838. Recognition remains difficult in these recordings despite the relative gain.


\subsection{Target preservation and rejection}
On target-only LRS3 speech, VE produces seven long suppression events, compared with 142 for PVQE and none for AVASE (Table~\ref{tab:controls}). VE's mean attenuation is closest to zero, but AVASE preserves level within $\pm3$ dB more often.

With competing-only speech and a static target image, VE gives 32.83 dB mean attenuation, compared with 2.25 dB for AVASE and 2.46 dB for PVQE. Repeating a frame removes lip-motion evidence from both audiovisual systems; VE still has enrollment, so the comparison is specific to these supplied cues. On naturally target-silent AMI excerpts, VE's median attenuation is 7.25 dB. The controlled static-image result therefore does not establish reliable rejection during meetings.


\subsection{Listener-rated quality}
Listeners rate VE above AVASE on SIG, BAK, and OVRL for both AMI and MCoRec (Table~\ref{tab:human}). All six VE--AVASE difference intervals exclude zero. Overall gains are 0.57 MOS on AMI and 0.63 MOS on MCoRec.

\section{Conclusion}
We adapt a personalized enhancer for audiovisual target-speaker extraction without future video. VE improves separation and transcription over AVASE on synthetic mixtures and meetings, with higher personalized listening ratings. Target-absent rejection remains incomplete. Matched audio-only and video-only controls are needed to isolate each cue's contribution. Future work includes device timing and joint enhancement/extraction training to retain noise, echo, and reverberation suppression.


==> prose-before.txt <==
\begin{abstract}
Online audio-visual target-speaker extraction must remove competing voices while preserving speech quality and limiting processing delay. Existing extraction systems achieve strong separation on synthetic mixtures, but their listening quality and behavior in meetings require further evaluation. We introduce Video Enhanced (VE), which adapts a pretrained personalized speech enhancement network for this task. Starting from an enhancer trained to preserve speech quality, we add mouth features at its speaker-conditioning input and jointly fine-tune the visual and reconstruction networks on two-speaker mixtures. VE processes incoming audio without waiting for future video frames. Compared with an online autoregressive audiovisual extractor, it yields separation gains on two synthetic benchmarks and larger gains on recorded meetings. We evaluate three meeting corpora, including mixtures with more speakers than used for fine-tuning. Personalized P.835 listening tests on two of these corpora show overall mean opinion score gains of 0.57 and 0.63 points. Controlled synthetic tests show fewer prolonged suppression events than the starting enhancer on target-only speech, and greater competing-speaker attenuation than the extraction baseline with a static target image.
\end{abstract}
\begin{keywords}
Target-speaker extraction, audio-visual, subjective evaluation
\end{keywords}

\section{Introduction}
Target-speaker extraction (TSE) recovers a requested speaker from audio containing competing voices. In a video call, this can prevent nearby conversations from being transmitted alongside the participant's speech. The target can be specified through an enrollment recording of their voice \cite{wang2019voicefilter} or video of their mouth movements \cite{ephrat2018looking}. Audio-visual TSE (AVTSE) uses the correspondence between visible articulation and speech to identify the target in the mixture. For live communication, an online extractor produces successive output segments as the recording arrives. AVASE is an established online AVTSE model that combines mouth features with an acoustic representation of its previous output and reports separation gains on synthetic mixtures \cite{pan2025avase}. We use it as our main extraction baseline.

Separation performance alone does not establish whether an extractor will improve a call. AVASE reports scale-invariant signal-to-noise ratio improvement (SI-SNRi), together with objective speech-quality and intelligibility measures, on simulated mixtures \cite{pan2025avase}. A system used in meetings must also preserve the listening quality of the requested voice, limit speech distortion and added delay. Its behavior must remain reliable as people interrupt one another, speak alone, or stop speaking. Suppressing part of the target's utterance removes speech the listener needs; allowing another voice through during target silence defeats the purpose of extraction.

Speech enhancement models offer a starting point for addressing these requirements. DeepVQE jointly suppresses noise, acoustic echo, and reverberation using a frame-based convolutional and recurrent network. It reports higher human overall-quality ratings than the compared non-personalized Deep Noise Suppression Challenge winners, and its small configuration was tested in Microsoft Teams \cite{ristea2023deepvqe}. Personalized DeepVQE (PVQE) uses an enrolled voice to suppress background speakers \cite{parnamaa2024personalized}. Both personalized enhancement and TSE reconstruct a specified voice while removing unwanted sound. PVQE provides pretrained acoustic weights for this reconstruction and an existing target-voice input through which we can introduce video.

On synthetic two-speaker mixtures from LRS3, a corpus of TED-talk videos \cite{afouras2018lrs3}, unmodified PVQE has lower SI-SNRi, word accuracy, and speaker similarity than AVASE. PVQE nevertheless receives higher predicted speech, background, and overall quality from DNSMOS, a neural predictor of listening ratings \cite{reddy2022dnsmosp835}. Its overall score is 2.916, compared with 2.564 for AVASE, despite its poorer target recovery. We therefore adapt PVQE for audiovisual extraction and test whether better target recovery can be combined with higher listener-rated quality than AVASE.



We introduce Video Enhanced (VE), which combines mouth features with PVQE's enrolled-voice representation and jointly fine-tunes visual conditioning and speech reconstruction on two-speaker mixtures. Enrollment stays fixed within an excerpt; visual conditioning changes with current and earlier frames. Earlier extractors also combine video and enrollment \cite{wu2024unified}. VE adapts a single-output enhancer; Plug-and-Steer reorders speaker channels within a frozen pretrained separator \cite{kwak2026plugsteer}.

We evaluate synthetic two-speaker mixtures from LRS3 and VoxCeleb2, a corpus of interview videos \cite{chung2018vox2}. Mixtures drawn from these audiovisual speech corpora are established benchmarks for extraction \cite{pan2025avase,wu2024unified}. They provide separate target references and a common basis for comparing models, but do not reproduce the microphone conditions and changing speaker activity of meetings. We therefore extend evaluation to mixtures formed from headset channels in the AMI Meeting Corpus \cite{carletta2005ami}, in-person conversations from MCoRec \cite{nguyen2025mcorec,mcorec2026data}, and MTM, our internal corpus of four-participant Teams/Zoom meetings. We evaluate VE and AVASE on these recordings without further fine-tuning, including excerpts with two, three, and four active speakers. We separately measure how well VE preserves speech when the target speaks alone and suppresses competing speech when the target is silent, using preservation and rejection tests established in personalized and audiovisual extraction \cite{parnamaa2024personalized,eskimez2022personalized,pan2022continuity,pan2022usev}.

We measure separation improvement, word accuracy, and speaker similarity to assess the recovered speech. DNSMOS provides an additional estimate of listening quality. Because it receives no target enrollment, a high score cannot establish that the requested speaker was preserved, as the initial PVQE comparison illustrates. We therefore conduct listening tests using a personalized adaptation of the ITU-T P.835 standard \cite{naderi2021p835,parnamaa2024personalized,dubey2023dns}. Listeners first hear the target's voice, then rate target-speech quality, background intrusiveness, and overall quality.

Our contributions are:
\begin{itemize}
\setlength{\itemsep}{1pt}\setlength{\parskip}{0pt}
\item We adapt a pretrained personalized enhancer for online AVTSE by jointly fine-tuning visual conditioning and speech reconstruction, without requiring future video frames.
\item We obtain separation gains over AVASE on the synthetic benchmarks and larger gains on recorded meetings. SI-SNRi increases by 4.43 dB on AMI using approximate headset references, and by 6.58 dB on MTM, with fine-tuning restricted to synthetic two-speaker mixtures.
\item We obtain higher personalized speech, background, and overall ratings than AVASE on AMI and MCoRec, with overall mean opinion score gains of 0.57 and 0.63 points.
\item On LRS3, we reduce prolonged target suppression relative to unmodified PVQE and increase competing-speaker attenuation over AVASE in a static-image test.
\end{itemize}




\section{Video Enhanced model}
\subsection{Adapting the enhancement network}
Given a mixture $x[n]=s[n]+u[n]$, target video, and an enrollment recording, we estimate the target speech $s[n]$ while removing competing speech and other interference $u[n]$. We initialize the acoustic network from PVQE \cite{parnamaa2024personalized}. Its short-time Fourier transform (STFT), encoder, recurrent layers, and decoder reconstruct the waveform (Fig.~\ref{fig:architecture}). Its frozen enrollment encoder maps a separate target recording to a layer-normalized vector $e\in\mathbb{R}^{176}$, held fixed within each excerpt.

We add mouth features at the speaker-conditioning input using the convolutional encoder of AV-HuBERT \cite{shi2022avhubert}, and project its 512-dimensional features through two 256-dimensional hidden layers with rectified linear units to 176 dimensions. Following AVASE \cite{pan2025avase}, we repeat the visual features to match the audio feature rate. We denote the aligned cue by $b_t$.

The visual cue changes with articulation, whereas enrollment provides a fixed voice reference. We combine them through a gated enrollment residual:
\begin{equation}
\begin{aligned}
g_t&=\sigma\!\left(W_g[\bar b_t;e]+a_g\right),\\
r(e)&=W_2\operatorname{ReLU}(W_1e+a_1)+a_2,\\
c_t&=b_t+g_t\odot r(e),
\end{aligned}

\end{equation}
where $\bar b_t=(t+1)^{-1}\sum_{j=0}^{t}b_j$ averages observed features from the excerpt's start, $\sigma$ is the sigmoid, and $\odot$ denotes elementwise multiplication. The enrollment projection has a 256-dimensional hidden layer. We initialize $W_2$ and $a_2$ to zero, so that adding enrollment initially gives $c_t=b_t$. We then learn the residual while fine-tuning the visual and reconstruction networks.

\subsection{Fine-tuning for online processing}
We train video conditioning, introduce the enrollment residual, and continue training on both corpora. For online operation, we replace whole-excerpt cue aggregation with the running mean in (\ref{eq:fusion}) and remap temporal decoder filters to current and past inputs, initializing newly introduced past taps to zero. We carry audio state across chunks and restrict visual encoding to the current mouth frame and its four predecessors. A final fine-tuning stage updates the visual path, fusion layers, and acoustic network together.

VE has 12.79 million parameters and uses 16 kHz audio, a 20 ms STFT window, and a 10 ms hop. The visual input is 25 fps video with $88\!\times\!88$ grayscale mouth crops. VE requires no future video, whereas RAVEN uses two future frames \cite{ma2025raven}. Changing future video left earlier visual outputs bit-exact; chunked and full-waveform audio outputs agreed above 128 dB SI-SNR. Device-level throughput and capture-to-output delay remain to be measured.



\section{Experimental setup}
\subsection{Training data and model comparisons}
We generate two-speaker mixtures (2-spk-mix) from LRS3 and VoxCeleb2 following the mixing strategy used in prior work \cite{pan2025avase}. Each mixture combines two distinct speakers from the same corpus, with target-to-interferer SNRs within $[-10,10]$ dB. We use AVASE's recipe sizes of 40,000 training pairs and 5,000 fixed validation pairs, resampling training pairs and temporal excerpts each epoch. We extract each speaker in turn, using that speaker's video and a separate enrollment utterance.

We optimize with Adam at an initial learning rate of $10^{-3}$. The final stage runs for 30 epochs with batch size 16. We select the checkpoint using quieter-target validation mixtures, where the unmodified enhancer performs poorly. Test talks from LRS3 and test identities from VoxCeleb2 are excluded from fine-tuning. Each test uses 3,000 fixed pairs, with three-second LRS3 and four-second VoxCeleb2 excerpts.



We reevaluate the released AVASE checkpoint with autoregressive inference and compare it with unmodified PVQE. All systems receive the same locally generated test mixtures; these scores are distinct from evaluations on AVASE's published test set. AVASE receives video without enrollment and derives its acoustic cue from previous output. VE receives both video and enrollment, an additional source of target information; PVQE receives enrollment alone.



\subsection{Meeting evaluation}
We test six-second excerpts from three meeting corpora without further fine-tuning. In the AMI Meeting Corpus \cite{carletta2005ami}, we sum participant headset channels to construct mixtures containing interference. The target headset provides an approximate reference because it contains crosstalk; enrollment uses a separate target interval. MTM contains four-participant Teams/Zoom meetings with separate participant channels and their exact sum. We evaluate target-present excerpts with ten-second target enrollment, grouping excerpts by the number of participants who speak anywhere within them.

MCoRec contains concurrent in-person conversations \cite{nguyen2025mcorec,mcorec2026data}. We use the central microphone as input. The target's worn microphone is not an exact reference contribution to that mixture, so we restrict evaluation to transcription, speaker similarity, and listening quality. Enrollment is PVQE-processed but remains imperfect. We conduct personalized listening tests on AMI and MCoRec.



\subsection{Objective measures and suppression tests}
We report scale-invariant signal-to-noise ratio improvement (SI-SNRi) relative to the input mixture \cite{leroux2019sdr}. We measure speaker similarity as the cosine similarity between Resemblyzer embeddings of output and target reference \cite{resemblyzer}; this evaluation encoder is independent of PVQE's enrollment encoder. Word accuracy (WAcc) is $100(1-\mathrm{WER})$, where WER counts word substitutions, deletions, and insertions. We transcribe outputs with Whisper \cite{radford2022whisper}. MCoRec uses corrected reference transcripts; the other corpora use Whisper transcripts of target references and thus measure transcription consistency. We report clip-median WAcc on synthetic tests and pooled word accuracy on meetings.

DNSMOS predicts speech quality (SIG), background quality (BAK), and overall quality (OVRL) from output audio \cite{reddy2022dnsmosp835}. We use the scorer's calibration for personalized enhancement consistently across corpora. We also report the DNSMOS P.808 overall estimate \cite{reddy2021dnsmos}. Both scorers receive output audio without enrollment.




We test preservation by supplying target-only speech and the target cues supported by each system. We count target-speaker over-suppression (TSOS) events lasting more than one second: contiguous flagged frames with excessive loss of the target's compressed spectral magnitude \cite{eskimez2022personalized}. These events identify local speech loss that a whole-clip average can conceal. To measure changes in output level, we compute energy attenuation,
\begin{equation}
A=10\log_{10}\frac{\sum_n x[n]^2}{\sum_n\hat s[n]^2}.
\end{equation}
Unlike SI-SNR, this measure detects uniform gain loss. We report the fraction of target-only outputs with $|A|\leq3$ dB. This descriptive tolerance permits roughly half to twice the input energy; it is not a perceptual quality threshold.

When the target is absent, SI-SNR against the desired silent output is undefined. We therefore measure competing-speech energy attenuation, following PVQE's background-suppression evaluation \cite{parnamaa2024personalized}. We remove the target audio and repeat its least-motion video frame. AVASE receives this static image; VE also retains target enrollment, and PVQE receives enrollment alone. This test measures each system's response to a static target image. It does not provide a matched comparison of their conditioning mechanisms.








\subsection{Personalized listening study}
We use personalized ITU-T P.835 \cite{parnamaa2024personalized,naderi2021p835}. Listeners hear target enrollment, a one-second marker, and the processed excerpt without video, then rate SIG, BAK, and OVRL on five-point scales. We preserve output levels. Tasks contain 12 scored clips, four per system, plus trap and gold items.

An earlier LRS3 study gave an OVRL clip-difference standard deviation of 0.70 MOS. We used a planning standard deviation of 0.75 MOS to target a 0.15-MOS difference at two-sided $\alpha=0.05$ and 80\% power under an independent-pair normal approximation. We report corpus-specific, vote-weighted means and 95\% intervals using 50,000 bootstrap replicates that independently resample listeners and source cases.




\section{Results and discussion}
\subsection{Extraction and predicted quality}
The unmodified enhancer struggles most when the target is quieter than the interfering speaker. On quieter-target LRS3 mixtures, PVQE obtains $-7.38$ dB SI-SNRi, compared with 11.90 dB for VE and 11.44 dB for AVASE. Across the complete synthetic tests, VE improves SI-SNRi, word accuracy, and speaker similarity over AVASE (Table~\ref{tab:extraction}); the SI-SNRi gains are 0.31 dB on LRS3 and 1.84 dB on VoxCeleb2.



VE also improves all four predicted-quality measures over AVASE. PVQE retains higher background and overall estimates despite its poorer target recovery; VE has the highest predicted SIG on VoxCeleb2.

\subsection{Generalization to meetings}
The SI-SNRi gains over AVASE are larger on meetings: SI-SNRi increases by 4.43 dB on AMI and 6.58 dB on MTM, while WAcc rises from 50.14\% to 68.27\% and from 49.56\% to 67.65\%, respectively. VE also has higher speaker similarity.

Although VE is fine-tuned on two-speaker mixtures, it improves SI-SNRi over AVASE in all three MTM speaker-count groups (Table~\ref{tab:speakers}). Performance falls as more participants speak, with four-speaker SI-SNRi reaching 4.91 dB. On MCoRec, VE raises WAcc from AVASE's 14.38\% to 25.38\% and speaker similarity from .824 to .838. Recognition remains difficult in these recordings despite the relative gain.


\subsection{Target preservation and rejection}
On target-only LRS3 speech, VE produces seven long suppression events, compared with 142 for PVQE and none for AVASE (Table~\ref{tab:controls}). VE's mean attenuation is closest to zero, but AVASE preserves level within $\pm3$ dB more often.

With competing-only speech and a static target image, VE gives 32.83 dB mean attenuation, compared with 2.25 dB for AVASE and 2.46 dB for PVQE. Repeating a frame removes AVASE's lip-motion evidence while VE retains enrollment, so this result is specific to the supplied cues. On naturally target-silent AMI excerpts, VE's median attenuation is 7.25 dB. The controlled static-image result therefore does not establish reliable rejection during meetings.


\subsection{Listener-rated quality}
Listeners rate VE above AVASE on SIG, BAK, and OVRL for both AMI and MCoRec (Table~\ref{tab:human}). All six VE--AVASE difference intervals exclude zero. Overall gains are 0.57 MOS on AMI and 0.63 MOS on MCoRec.

\section{Conclusion}
We adapt a personalized enhancer for audiovisual target-speaker extraction without future video. VE improves separation and transcription over AVASE on synthetic mixtures and meetings, with higher personalized listening ratings. Target-absent rejection remains incomplete. Matched audio-only and video-only controls are needed to isolate each cue's contribution. Future work includes device timing and joint enhancement/extraction training to retain noise, echo, and reverberation suppression.


==> toolkit-review.json <==
[
  {
    "status": "fulfilled",
    "value": {
      "content": [
        {
          "type": "text",
          "text": "{\n  \"summary\": \"Paragraph logic review: 4 issues found.\",\n  \"issue_count\": 4,\n  \"issues\": [\n    {\n      \"kind\": \"short-paragraph\",\n      \"severity\": \"medium\",\n      \"location\": \"chapters/input.md:93\",\n      \"message\": \"Paragraph is very short and may need integration with neighbouring prose.\"\n    },\n    {\n      \"kind\": \"short-paragraph\",\n      \"severity\": \"medium\",\n      \"location\": \"chapters/input.md:100\",\n      \"message\": \"Paragraph is very short and may need integration with neighbouring prose.\"\n    },\n    {\n      \"kind\": \"short-paragraph\",\n      \"severity\": \"medium\",\n      \"location\": \"chapters/input.md:114\",\n      \"message\": \"Paragraph is very short and may need integration with neighbouring prose.\"\n    },\n    {\n      \"kind\": \"short-paragraph\",\n      \"severity\": \"medium\",\n      \"location\": \"chapters/input.md:121\",\n      \"message\": \"Paragraph is very short and may need integration with neighbouring prose.\"\n    }\n  ]\n}"
        }
      ],
      "structuredContent": {
        "schema_version": 1,
        "issues": [
          {
            "kind": "short-paragraph",
            "severity": "medium",
            "location": "chapters/input.md:93",
            "message": "Paragraph is very short and may need integration with neighbouring prose."
          },
          {
            "kind": "short-paragraph",
            "severity": "medium",
            "location": "chapters/input.md:100",
            "message": "Paragraph is very short and may need integration with neighbouring prose."
          },
          {
            "kind": "short-paragraph",
            "severity": "medium",
            "location": "chapters/input.md:114",
            "message": "Paragraph is very short and may need integration with neighbouring prose."
          },
          {
            "kind": "short-paragraph",
            "severity": "medium",
            "location": "chapters/input.md:121",
            "message": "Paragraph is very short and may need integration with neighbouring prose."
          }
        ],
        "issue_count": 4,
        "summary": "Paragraph logic review: 4 issues found."
      },
      "isError": false
    }
  },
  {
    "status": "fulfilled",
    "value": {
      "content": [
        {
          "type": "text",
          "text": "{\n  \"summary\": \"BibTeX reference verification: 2 issues found.\",\n  \"issue_count\": 2,\n  \"issues\": [\n    {\n      \"kind\": \"missing-required-field\",\n      \"severity\": \"high\",\n      \"entry\": \"mcorec2026data\",\n      \"message\": \"Missing required field: year\"\n    },\n    {\n      \"kind\": \"missing-required-field\",\n      \"severity\": \"high\",\n      \"entry\": \"resemblyzer\",\n      \"message\": \"Missing required field: year\"\n    }\n  ]\n}"
        }
      ],
      "structuredContent": {
        "schema_version": 1,
        "entries": 38,
        "issues": [
          {
            "kind": "missing-required-field",
            "severity": "high",
            "entry": "mcorec2026data",
            "message": "Missing required field: year"
          },
          {
            "kind": "missing-required-field",
            "severity": "high",
            "entry": "resemblyzer",
            "message": "Missing required field: year"
          }
        ],
        "issue_count": 2,
        "verified": [],
        "metadata_checks": [],
        "online_sources": [],
        "summary": "BibTeX reference verification: 2 issues found."
      },
      "isError": false
    }
  }
]


==> verification-summary.txt <==
PASS: 84 objective numerical cells and all winner markings; MTM group values; all retained suppression values and human means/intervals preserved.
PASS: no selection percentage, MCoRec Table 1 row, or Table 3B in active manuscript.
PASS: 24 citations resolve; four technical pages plus one reference page.
PASS — preservation checks clear
Visual review: all five pages inspected at publication layout; no clipping or overlaps.
PASS: corrected power-planning parameters; no sample counts or achieved-power assertion in the main listening paragraph.
Limits: requested TSOS/level-value swap pending author clarification; experiments not rerun; original planning population and remaining scorer/training settings unresolved.

